A Deep View of a Fossil Relic in the Galactic Bulge: The Globular Cluster HP$\,$1

HP$\,$1 is an $\alpha$-enhanced and moderately metal-poor bulge globular cluster with a blue horizontal branch. These combined characteristics make it a probable relic of the early star formation in the innermost Galactic regions. Here we present a detailed analysis of a deep near-infrared (NIR) photometry of HP$\,$1 obtained with the NIR GSAOI+GeMS camera at the Gemini-South telescope. $J$ and $K_{\rm S}$ images were collected with an exquisite spatial resolution (FWHM $\sim 0.1$ arcsec), reaching stars at two magnitudes below the MSTO. We combine our GSAOI data with archival F606W-filter $HST$ ACS/WFC images to compute relative proper motions and select bona fide cluster members. Results from statistical isochrone fits in the NIR and optical-NIR colour-magnitude diagrams indicate an age of $12.8^{+0.9}_{-0.8}$ Gyr, confirming that HP$\,$1 is one of the oldest clusters in the Milky Way. The same fits also provide apparent distance moduli in the $K_{\rm S}$ and $V$ filters in very good agreement with the ones from 11 RR Lyrae stars. By subtracting the extinction in each filter, we recover a heliocentric distance of $6.59^{+0.17}_{-0.15}$ kpc. Furthermore, we refine the orbit of HP$\,$1 using this accurate distance and update and accurate radial velocities (from high resolution spectroscopy) and absolute proper motions (from Gaia DR2), reaching mean perigalactic and apogalactic distances of $\sim$0.12 and $\sim$3 kpc respectively.

==> readme.txt <==
% readme.txt
%
% MNRAS journal LaTeX package
% v3.0 for LaTeX 2e
%
%
% This work may be distributed and/or modified under the
% conditions of the LaTeX Project Public License, either version 1.3
% of this license or (at your option) any later version.
% The latest version of this license is in
%   http://www.latex-project.org/lppl.txt
% and version 1.3 or later is part of all distributions of LaTeX
% version 2005/12/01 or later.
%
% This work has the LPPL maintenance status `author-maintained'.
% 
% The Current Maintainer of this work is: Royal Astronomical Society,
% MNRAS Editorial Office, who can be contacted on mn@ras.org.uk
%
% This work consists of all the files listed in readme.txt
%
%
% Last updated 22 May 2015
%
% Copyright (C) Royal Astronomical Society 2015, Blackwell Science 2001,
% Cambridge University Press 1994
%
% See each file for a detailed author list and change log.
%
% This package consists of the following files:

readme.txt          This file

mnras.cls           MNRAS LaTeX document class
mnras.bst           MNRAS BibTeX style

mnras_guide.tex     User guide, LaTeX format
mnras_guide.pdf     User guide, PDF format
mnras_template.tex  A simple template paper

example.eps         An example image used in the guide
example.png         An example image used in the guide
example.ps          An example image used in the guide

legacy\legacy.txt   Description of the legacy releases
legacy\mn2e.cls     v2.2 of mn2e.cls (deprecated)
legacy\mn2e.bst     v1.1b of mn2e.bst (deprecated)


% Disclaimer:
%
% This LaTeX package is provided free to the community in the hope that it
% assists them in preparing papers for the journal Monthly Notices of the
% Royal Astronomical Society.
% The files are provided 'as-is' with no guarantee of their suitability,
% freedom from errors or omissions, or compatibility with any software.
% The Royal Astronomical Society cannot provide user support for this package,
% LaTeX, or for any other software.
% Authors are free to use other styles or programmes if they wish.
% Please see the journal instructions to authors for guidance.
% This disclaimer is in addition to the No Warranty section of the licence,
% at the link given above.
